Collapsing molecular clouds with tracer particles: Part II, Collapse Histories

In order to develop a complete theory of star formation, one essentially needs to know two things: what collapses, and how long it takes. This is the second paper in a series, where we query how long a parcel of gas takes to collapse and the process it undergoes. We embed pseudo-Lagrangian tracer particles in simulations of collapsing molecular clouds, identify the particles that end in dense knots, and then examine the collapse history of the gas. We find a nearly universal behavior of cruise-then-collapse, wherein a core stays at intermediate densities for a significant fraction of its life before finally collapsing. We identify time immediately before each core collapses, $t_{\rm{sing}}$, and examine how it transitions to high density. We find that the time to collapse is uniformly distributed between $0.25 t_{\rm{ff}}$ and the end of the simulation at $\sim 1 t_{\rm{ff}}$, and that the duration of collapse is universally short, $\Delta t \sim 0.1 t_{\rm{ff}}$, where $t_{\rm{ff}}$ is the free-fall time at the mean density. We describe the collapse in three stages; collection, hardening, and singularity. Collection sweeps low density gas into moderate density. Hardening brings kinetic and gravitational energies into quasi-equipartition. Singularity is the free-fall collapse, forming an envelope in rough energy balance and central over density in $\sim 0.1 t_{\rm{ff}}$.

==> figures/n_particles.txt <==
 168      0
 184      0
 185      0
 186      0
 187      0
 188      0
 189      0
 190      0
 193      0
 197      0
 205      0
 207      0
 174      0
 210      0
 213      0
 214      0
 215      0
 216      0
 217      0
 218      0
 219      0
 221      0
 222      0
 223      0
 224      0
 211      0
 225      0
 169      0
 163      0
 117      0
 128      0
 129      0
 130      0
 131      0
 132      0
 136      0
 137      0
 138      0
 142      0
 143      0
 336      0
 145      0
 147      0
 150      0
 152      0
 153      0
 155      0
 156      0
 157      0
 158      0
 159      0
 161      0
 162      0
 146      0
 114      0
 226      0
 233      0
 300      0
 301      0
 302      0
 304      0
 309      0
 310      0
 311      0
 312      0
 314      0
 316      0
 317      0
 299      0
 318      0
 320      0
 322      0
 324      0
 325      0
 328      0
 329      0
 330      0
 331      0
 332      0
 333      0
 334      0
 319      0
 227      0
 298      0
 291      0
 235      0
 239      0
 240      0
 241      0
 242      0
 243      0
 244      0
 245      0
 256      0
 257      0
 259      0
 296      0
 260      0
 267      0
 273      0
 274      0
 279      0
 281      0
 283      0
 284      0
 285      0
 287      0
 288      0
 289      0
 264      0
 112      0
 337      0
 104      0
 101      0
  60      0
 107      0
  99      0
   6      0
  36      0
   5      0
   4      0
  22      0
  97      0
  52      0
  48      0
  95      0
   3      0
 102      0
 173      1
 166      1
 178      1
 191      1
 192      1
 196      1
 313      1
  57      1
  68      1
  38      1
 154      1
 220      1
  59      1
 111      1
  55      1
 272      1
 268      1
  53      1
 236      1
 246      1
 261      1
 206      1
 321      1
 258      1
 106      1
 327      1
 326      1
 125      1
 144      1
 118      1
 105      1
 103      1
 141      1
 335      1
 100      1
 303      2
 133      2
 151      2
 290      2
 139      2
 278      2
 208      2
 134      2
 295      2
 234      2
 160      2
 237      2
 251      2
  42      2
 293      2
  63      3
 271      3
 116      3
  49      3
  39      3
 262      3
 140      3
 282      3
 172      3
 182      3
 315      3
  23      3
 170      4
  35      4
 200      4
  20      5
  58      5
 119      5
 204      5
  51      5
  56      5
   9      5
  43      6
   7      6
  54      7
  17      7
 209      7
 212      7
  94      7
   2      7
 194      7
  40      8
  47      8
  50      8
  69      9
 280      9
 247     10
  21     10
 305     10
  28     11
 179     12
  81     12
 108     13
  75     15
  91     16
  19     16
 203     16
  13     17
  78     19
  73     21
  83     21
  26     22
 232     22
  98     26
  82     28
  76     29
 249     29
 255     31
 113     32
 183     33
  29     43
  33     44
  90     49
 229     50
  18     51
 238     51
  64     53
 135     65
 297     67
 323     75
 123     77
 292     77
 250     78
  67     88
 254     90
  32     91
  74     97
   8    100
  15    106
  11    109
 252    130
   0    131
  45    131
 180    135
 115    140
  71    184
 199    200
  46    209
  66    220
  37    221
 198    225
  93    235
 307    248
 269    248
 181    249
 165    253
 176    266
 175    273
 266    276
  12    277
 248    278
 126    295
 148    300
 270    301
 149    304
 306    331
  25    338
 228    343
 231    353
 121    357
  92    371
  77    384
  84    415
 202    418
 110    454
 120    471
  10    472
 308    475
  41    478
  44    506
   1    578
  96    609
  89    622
  24    627
 276    637
 277    639
  62    661
 122    676
 275    717
 294    733
 127    740
  72    753
 253    757
 177    794
 109    817
 171    854
 164    885
 286    896
  86    910
 201    935
 230    987
  61    998
  88   1068
 195   1071
 167   1100
  65   1174
 124   1233
  14   1241
  79   1244
  70   1321
 265   1481
  27   1484
  80   1689
 263   1808
  16   1924
  30   2492
  87   5039
  31   6121
  85  10526
  34  12312


==> figures/particle_notes.txt <==
   field
   clump1
   suburbs of clump 1
   clump 2
   suburbs of clump2
   small  
   0    131
   1    578
   2      7
   3      0
   4      0
   5      0
   6      0
   7      6
   8    100
   9      5
  10    472
  11    109
  12    277
  13     17
  14   1241
  15    106
  16   1924
  17      7
  18     51
  19     16
  20      5
  21     10
  22      0
  23      3
  24    627
  25    338
  26     22
  27   1484
  28     11
  29     43
  30   2492
  31   6121
  32     91
  33     44
  34  12312
  35      4
  36      0
  37    221
  38      1
  39      3
  40      8
  41    478
  42      2
  43      6
  44    506
  45    131
  46    209
  47      8
  48      0
  49      3
  50      8
  51      5
  52      0
  53      1
  54      7
  55      1
  56      5
  57      1
  58      5
  59      1
  60      0
  61    998
  62    661
  63      3
  64     53
  65   1174
  66    220
  67     88
  68      1
  69      9
  70   1321
  71    184
  72    753
  73     21
  74     97
  75     15
  76     29
  77    384
  78     19
  79   1244
  80   1689
  81     12
  82     28
  83     21
  84    415
  85  10526
  86    910
  87   5039
  88   1068
  89    622
  90     49
  91     16
  92    371
  93    235
  94      7
  95      0
  96    609
  97      0
  98     26
  99      0
 100      1
 101      0
 102      0
 103      1
 104      0
 105      1
 106      1
 107      0
 108     13
 109    817
 110    454
 111      1
 112      0
 113     32
 114      0
 115    140
 116      3
 117      0
 118      1
 119      5
 120    471
 121    357
 122    676
 123     77
 124   1233
 125      1
 126    295
 127    740
 128      0
 129      0
 130      0
 131      0
 132      0
 133      2
 134      2
 135     65
 136      0
 137      0
 138      0
 139      2
 140      3
 141      1
 142      0
 143      0
 144      1
 145      0
 146      0
 147      0
 148    300
 149    304
 150      0
 151      2
 152      0
 153      0
 154      1
 155      0
 156      0
 157      0
 158      0
 159      0
 160      2
 161      0
 162      0
 163      0
 164    885
 165    253
 166      1
 167   1100
 168      0
 169      0
 170      4
 171    854
 172      3
 173      1
 174      0
 175    273
 176    266
 177    794
 178      1
 179     12
 180    135
 181    249
 182      3
 183     33
 184      0
 185      0
 186      0
 187      0
 188      0
 189      0
 190      0
 191      1
 192      1
 193      0
 194      7
 195   1071
 196      1
 197      0
 198    225
 199    200
 200      4
 201    935
 202    418
 203     16
 204      5
 205      0
 206      1
 207      0
 208      2
 209      7
 210      0
 211      0
 212      7
 213      0
 214      0
 215      0
 216      0
 217      0
 218      0
 219      0
 220      1
 221      0
 222      0
 223      0
 224      0
 225      0
 226      0
 227      0
 228    343
 229     50
 230    987
 231    353
 232     22
 233      0
 234      2
 235      0
 236      1
 237      2
 238     51
 239      0
 240      0
 241      0
 242      0
 243      0
 244      0
 245      0
 246      1
 247     10
 248    278
 249     29
 250     78
 251      2
 252    130
 253    757
 254     90
 255     31
 256      0
 257      0
 258      1
 259      0
 260      0
 261      1
 262      3
 263   1808
 264      0
 265   1481
 266    276
 267      0
 268      1
 269    248
 270    301
 271      3
 272      1
 273      0
 274      0
 275    717
 276    637
 277    639
 278      2
 279      0
 280      9
 281      0
 282      3
 283      0
 284      0
 285      0
 286    896
 287      0
 288      0
 289      0
 290      2
 291      0
 292     77
 293      2
 294    733
 295      2
 296      0
 297     67
 298      0
 299      0
 300      0
 301      0
 302      0
 303      2
 304      0
 305     10
 306    331
 307    248
 308    475
 309      0
 310      0
 311      0
 312      0
 313      1
 314      0
 315      3
 316      0
 317      0
 318      0
 319      0
 320      0
 321      1
 322      0
 323     75
 324      0
 325      0
 326      1
 327      1
 328      0
 329      0
 330      0
 331      0
 332      0
 333      0
 334      0
 335      1
 336      0
 337      0

